Edge conflicts do not determine geodesics in the associahedron

There are no known efficient algorithms to calculate distance in the one-skeleta of associahedra, a problem that is equivalent to finding rotation distance between rooted binary trees or the flip distance between polygonal triangulations. One measure of the difference between trees is the number of conflicting edge pairs, and a natural way of trying to find short paths is to minimize successively this number of conflicting edge pairs using flip operations in the corresponding triangulations. We describe examples that show that the number of such conflicts does not always decrease along geodesics. Thus, a greedy algorithm that always chooses a transformation that reduces conflicts will not produce a geodesic in all cases. Further, for any specified amount, there are examples of pairs of all large sizes showing that the number of conflicts can increase by that amount along any geodesic between the pairs.

==> flip.tikz <==
\begin{tikzpicture}

\begin{scope} [chord/.style={blue,thick},scale=3.0,xshift=0cm,scale=0.75]
	% Define styles.
	% Set up the circle and its nodes.
	\draw (0,0) circle [radius=1];
\filldraw (-0.3827,0.9239) circle [radius=.02];
\filldraw (-0.9239,0.3827) circle [radius=.02];
\filldraw (-0.9239,-0.3827) circle [radius=.02];
\filldraw (-0.3827,-0.9239) circle [radius=.02];
\filldraw (0.3827,-0.9239) circle [radius=.02];
\filldraw (0.9239,-0.3827) circle [radius=.02];
\filldraw (0.9239,0.3827) circle [radius=.02];
\filldraw (0.3827,0.9239) circle [radius=.02];
	\node(1ea6df32-d2cd-4a70-beaf-26e13a1a38ff) at (0.0000,1.1000) {$R$};

	\node(19d57171-98fb-4974-8538-bc4227784e41) at (-0.7778,0.7778) {$0$};

	\node(d19f4114-679c-4eb5-9dcf-92e746741109) at (-1.1000,0.0000) {$1$};

	\node(85185adf-dff5-4f28-a83e-eaedb69223d6) at (-0.7778,-0.7778) {$2$};

	\node(52be68b8-a93b-4058-8525-7abd35d574bb) at (-0.0000,-1.1000) {$3$};

	\node(d3bcdd21-4bce-450e-84e6-8f58e0928c31) at (0.7778,-0.7778) {$4$};

	\node(5537c97d-eab0-48ef-a029-ca4b20c5d388) at (1.1000,-0.0000) {$5$};

	\node(31af1f0d-c811-430f-849a-9ebab5c34995) at (0.7778,0.7778) {$6$};

        
	\coordinate(v0) at (-0.3827,0.9239) {};

	\coordinate(v1) at (-0.9239,0.3827) {};

	\coordinate(v2) at (-0.9239,-0.3827) {};

	\coordinate(v3) at (-0.3827,-0.9239) {};

	\coordinate(v4) at (0.3827,-0.9239) {};

	\coordinate(v5) at (0.9239,-0.3827) {};

	\coordinate(v6) at (0.9239,0.3827) {};

	\coordinate(v7) at (0.3827,0.9239) {};


	%Draw the chords of S.

	\draw[chord] (v0) .. controls (-0.1913,0.4619) and (0.4619,0.1913) .. (v6);

	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (0.4619,0.1913) .. (v6);

	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (-0.1913,-0.4619) .. (v3);

	\draw[chord] (v3) .. controls (-0.1913,-0.4619) and (0.4619,0.1913) .. (v6);
     \draw[chord,dashed,red] (v1) .. controls (-0.46195,0.1913) and (0.1913,-0.4618) .. (v4);

	\draw[chord] (v4) .. controls (0.1913,-0.4619) and (0.4619,0.1913) .. (v6);

\end{scope}



\begin{scope} [chord/.style={blue,thick},scale=3.0,xshift=2cm,scale=0.75]
	% Define styles.
	% Set up the circle and its nodes.
	\draw (0,0) circle [radius=1];
\filldraw (-0.3827,0.9239) circle [radius=.02];
\filldraw (-0.9239,0.3827) circle [radius=.02];
\filldraw (-0.9239,-0.3827) circle [radius=.02];
\filldraw (-0.3827,-0.9239) circle [radius=.02];
\filldraw (0.3827,-0.9239) circle [radius=.02];
\filldraw (0.9239,-0.3827) circle [radius=.02];
\filldraw (0.9239,0.3827) circle [radius=.02];
\filldraw (0.3827,0.9239) circle [radius=.02];
	\node(1ea6df32-d2cd-4a70-beaf-26e13a1a38ff) at (0.0000,1.1000) {$R$};

	\node(19d57171-98fb-4974-8538-bc4227784e41) at (-0.7778,0.7778) {$0$};

	\node(d19f4114-679c-4eb5-9dcf-92e746741109) at (-1.1000,0.0000) {$1$};

	\node(85185adf-dff5-4f28-a83e-eaedb69223d6) at (-0.7778,-0.7778) {$2$};

	\node(52be68b8-a93b-4058-8525-7abd35d574bb) at (-0.0000,-1.1000) {$3$};

	\node(d3bcdd21-4bce-450e-84e6-8f58e0928c31) at (0.7778,-0.7778) {$4$};

	\node(5537c97d-eab0-48ef-a029-ca4b20c5d388) at (1.1000,-0.0000) {$5$};

	\node(31af1f0d-c811-430f-849a-9ebab5c34995) at (0.7778,0.7778) {$6$};

        
	\coordinate(v0) at (-0.3827,0.9239) {};

	\coordinate(v1) at (-0.9239,0.3827) {};

	\coordinate(v2) at (-0.9239,-0.3827) {};

	\coordinate(v3) at (-0.3827,-0.9239) {};

	\coordinate(v4) at (0.3827,-0.9239) {};

	\coordinate(v5) at (0.9239,-0.3827) {};

	\coordinate(v6) at (0.9239,0.3827) {};

	\coordinate(v7) at (0.3827,0.9239) {};


	%Draw the chords of S.

	\draw[chord] (v0) .. controls (-0.1913,0.4619) and (0.4619,0.1913) .. (v6);

	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (0.4619,0.1913) .. (v6);

	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (-0.1913,-0.4619) .. (v3);

	\draw[chord,dashed,red] (v3) .. controls (-0.1913,-0.4619) and (0.4619,0.1913) .. (v6);
     \draw[chord] (v1) .. controls (-0.46195,0.1913) and (0.1913,-0.4618) .. (v4);

	\draw[chord] (v4) .. controls (0.1913,-0.4619) and (0.4619,0.1913) .. (v6);

\end{scope}
%	\begin{scope}
%		\node[fit=(5537c97d-eab0-48ef-a029-ca4b20c5d388) (d19f4114-679c-4eb5-9dcf-92e746741109) (85185adf-dff5-4f28-a83e-eaedb69223d6) (d3bcdd21-4bce-450e-84e6-8f58e0928c31) (1ea6df32-d2cd-4a70-beaf-26e13a1a38ff) (19d57171-98fb-4974-8538-bc4227784e41) (31af1f0d-c811-430f-849a-9ebab5c34995) (52be68b8-a93b-4058-8525-7abd35d574bb)](polygon) {};
%	\end{scope}
	\draw[thick,->,xshift=2.7cm] (0,0) -- (.5,0);
\end{tikzpicture}


==> tree1.tikz <==
    \begin{tikzpicture}
\begin{scope} [node/.style={circle,draw},xshift=-0.25cm,scale=0.75,yshift=1.8cm]
       \node (R-1) at (0, 1.5) [node] {$R$};
	\node (r-1) at (0, 0) [node] {$r$};
	\node (a-1) at (-1, -1) [node] {$a$};
	\node (0-1) at (-2, -2) [node] {$0$};
	\node (b-1) at (0, -2) [node] {$b$};
	\node (c-1) at (-1.5, -3) [node] {$c$};
	\node (1-1) at (-2.5, -4) [node] {$1$};
	\node (2-1) at (-0.5, -4) [node] {$2$};
	\draw[-] (c-1) -- (1-1);
	\draw[-] (c-1) -- (2-1);
	\node (d-1) at (1.5, -3) [node] {$d$};
	\node (3-1) at (0.5, -4) [node] {$3$};
	\node (e-1) at (2.5, -4) [node] {$e$};
	\node (4-1) at (1.5, -5) [node] {$4$};
	\node (5-1) at (3.5, -5) [node] {$5$};
	\draw[-] (e-1) -- (4-1);
	\draw[-] (e-1) -- (5-1);
	\draw[-] (d-1) -- (3-1);
	\draw[-] (d-1) -- (e-1);
	\draw[-] (b-1) -- (c-1);
	\draw[-] (b-1) -- (d-1);
	\draw[-] (a-1) -- (0-1);
	\draw[-] (a-1) -- (b-1);
	\node (6-1) at (1, -1) [node] {$6$};
	\draw[-] (r-1) -- (a-1);
	\draw[-] (r-1) -- (6-1);
	\draw[-] (r-1) -- (R-1);
\end{scope}
%	\begin{scope}
%		\node[fit=(5-1) (6-1) (3-1) (b-1) (0-1) (e-1) (4-1) (c-1) (r-1) (d-1) (2-1) (a-1) (1-1)](tree) {};
%	\end{scope}
\begin{scope} [chord/.style={red,thick},scale=3.0,xshift=1.75cm,scale=0.75]
	% Define styles.
	% Set up the circle and its nodes.
	\draw (0,0) circle [radius=1];
\filldraw (-0.3827,0.9239) circle [radius=.02];
\filldraw (-0.9239,0.3827) circle [radius=.02];
\filldraw (-0.9239,-0.3827) circle [radius=.02];
\filldraw (-0.3827,-0.9239) circle [radius=.02];
\filldraw (0.3827,-0.9239) circle [radius=.02];
\filldraw (0.9239,-0.3827) circle [radius=.02];
\filldraw (0.9239,0.3827) circle [radius=.02];
\filldraw (0.3827,0.9239) circle [radius=.02];
	\node(root_arc) at (0.0000,1.3500) {};
	\node(625dfb4d-a87d-4528-a67e-0e7949ddcf30) at (0.0000,1.3500) {$R$};

	\node(05311042-d863-4ebe-b9ae-358c1e95b2ba) at (-0.9546,0.9546) {$0$};

	\node(d5881942-173c-4d96-ad3c-e32942bc0034) at (-1.3500,0.0000) {$1$};

	\node(965e1dfe-f4f8-4378-9b9a-5ef09e9b12f6) at (-0.9546,-0.9546) {$2$};

	\node(b486c7b1-0210-4339-b6a0-a567e9b286eb) at (-0.0000,-1.3500) {$3$};

	\node(e0764bdc-997b-4291-b469-dcf9f85146d7) at (0.9546,-0.9546) {$4$};

	\node(df6b9690-14ad-4a6c-bd10-c1157ffb7f58) at (1.3500,-0.0000) {$5$};

	\node(c3aee526-7fb8-47cd-98db-3452522a53ed) at (0.9546,0.9546) {$6$};

	\coordinate(v0) at (-0.3827,0.9239) {};

	\coordinate(v1) at (-0.9239,0.3827) {};

	\coordinate(v2) at (-0.9239,-0.3827) {};

	\coordinate(v3) at (-0.3827,-0.9239) {};

	\coordinate(v4) at (0.3827,-0.9239) {};

	\coordinate(v5) at (0.9239,-0.3827) {};

	\coordinate(v6) at (0.9239,0.3827) {};

	\coordinate(v7) at (0.3827,0.9239) {};


	%Draw the chords of S.

	\node(cb27984f-c623-46a5-ac86-e57495e1eedc) at (barycentric cs:v1=1,v2=0,v3=1) {$c$};
	\draw[-] (cb27984f-c623-46a5-ac86-e57495e1eedc) -- (d5881942-173c-4d96-ad3c-e32942bc0034);
	\draw[-] (cb27984f-c623-46a5-ac86-e57495e1eedc) -- (965e1dfe-f4f8-4378-9b9a-5ef09e9b12f6);
	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (-0.1913,-0.4619) .. (v3);

	\node(4994e559-186c-4152-9eb7-c29966c33fed) at (barycentric cs:v4=1,v5=0,v6=1) {$e$};
	\draw[-] (4994e559-186c-4152-9eb7-c29966c33fed) -- (e0764bdc-997b-4291-b469-dcf9f85146d7);
	\draw[-] (4994e559-186c-4152-9eb7-c29966c33fed) -- (df6b9690-14ad-4a6c-bd10-c1157ffb7f58);
	\draw[chord] (v4) .. controls (0.1913,-0.4619) and (0.4619,0.1913) .. (v6);

	\node(edbc1ee4-1bf8-43f5-93dd-7cd74b00c962) at (barycentric cs:v3=3,v4=1,v6=1) {$d$};
	\draw[-] (edbc1ee4-1bf8-43f5-93dd-7cd74b00c962) -- (b486c7b1-0210-4339-b6a0-a567e9b286eb);
	\draw[-] (edbc1ee4-1bf8-43f5-93dd-7cd74b00c962) -- (4994e559-186c-4152-9eb7-c29966c33fed);
	\draw[chord] (v3) .. controls (-0.1913,-0.4619) and (0.4619,0.1913) .. (v6);

	\node(fe11d9e2-43e5-4967-92d7-db4627236891) at (barycentric cs:v1=1,v3=1,v6=1) {$b$};
	\draw[-] (fe11d9e2-43e5-4967-92d7-db4627236891) -- (cb27984f-c623-46a5-ac86-e57495e1eedc);
	\draw[-] (fe11d9e2-43e5-4967-92d7-db4627236891) -- (edbc1ee4-1bf8-43f5-93dd-7cd74b00c962);
	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (0.4619,0.1913) .. (v6);

	\node(94549f3c-b8a8-4d70-9a7b-0e252093e28d) at (barycentric cs:v0=1,v1=3,v6=1) {$a$};
	\draw[-] (94549f3c-b8a8-4d70-9a7b-0e252093e28d) -- (05311042-d863-4ebe-b9ae-358c1e95b2ba);
	\draw[-] (94549f3c-b8a8-4d70-9a7b-0e252093e28d) -- (fe11d9e2-43e5-4967-92d7-db4627236891);
	\draw[chord] (v0) .. controls (-0.1913,0.4619) and (0.4619,0.1913) .. (v6);

	\node(06b9f71a-12cf-4107-87ef-5594132e1fee) at (barycentric cs:v0=1,v6=1,v7=0) {$r$};
	\draw[-] (06b9f71a-12cf-4107-87ef-5594132e1fee) -- (94549f3c-b8a8-4d70-9a7b-0e252093e28d);
	\draw[-] (06b9f71a-12cf-4107-87ef-5594132e1fee) -- (c3aee526-7fb8-47cd-98db-3452522a53ed);
	\draw[-] (06b9f71a-12cf-4107-87ef-5594132e1fee) -- (625dfb4d-a87d-4528-a67e-0e7949ddcf30);
\end{scope}
%%	\begin{scope}
%%		\node[fit=(05311042-d863-4ebe-b9ae-358c1e95b2ba) (625dfb4d-a87d-4528-a67e-0e7949ddcf30) (df6b9690-14ad-4a6c-bd10-c1157ffb7f58) (e0764bdc-997b-4291-b469-dcf9f85146d7) (c3aee526-7fb8-47cd-98db-3452522a53ed) (d5881942-173c-4d96-ad3c-e32942bc0034) (965e1dfe-f4f8-4378-9b9a-5ef09e9b12f6) (b486c7b1-0210-4339-b6a0-a567e9b286eb)](projection) {};
%%	\end{scope}
%\begin{scope} [chord/.style={blue,thick},scale=3.0,xshift=6.5cm,scale=0.75]
%	% Define styles.
%	% Set up the circle and its nodes.
%	\draw (0,0) circle [radius=1];
%\filldraw (-0.3827,0.9239) circle [radius=.02];
%\filldraw (-0.9239,0.3827) circle [radius=.02];
%\filldraw (-0.9239,-0.3827) circle [radius=.02];
%\filldraw (-0.3827,-0.9239) circle [radius=.02];
%\filldraw (0.3827,-0.9239) circle [radius=.02];
%\filldraw (0.9239,-0.3827) circle [radius=.02];
%\filldraw (0.9239,0.3827) circle [radius=.02];
%\filldraw (0.3827,0.9239) circle [radius=.02];
%	\node(1ea6df32-d2cd-4a70-beaf-26e13a1a38ff) at (0.0000,1.1000) {$R$};
%
%	\node(19d57171-98fb-4974-8538-bc4227784e41) at (-0.7778,0.7778) {$0$};
%
%	\node(d19f4114-679c-4eb5-9dcf-92e746741109) at (-1.1000,0.0000) {$1$};
%
%	\node(85185adf-dff5-4f28-a83e-eaedb69223d6) at (-0.7778,-0.7778) {$2$};
%
%	\node(52be68b8-a93b-4058-8525-7abd35d574bb) at (-0.0000,-1.1000) {$3$};
%
%	\node(d3bcdd21-4bce-450e-84e6-8f58e0928c31) at (0.7778,-0.7778) {$4$};
%
%	\node(5537c97d-eab0-48ef-a029-ca4b20c5d388) at (1.1000,-0.0000) {$5$};
%
%	\node(31af1f0d-c811-430f-849a-9ebab5c34995) at (0.7778,0.7778) {$6$};
%
%        
%	\coordinate(v0) at (-0.3827,0.9239) {};
%
%	\coordinate(v1) at (-0.9239,0.3827) {};
%
%	\coordinate(v2) at (-0.9239,-0.3827) {};
%
%	\coordinate(v3) at (-0.3827,-0.9239) {};
%
%	\coordinate(v4) at (0.3827,-0.9239) {};
%
%	\coordinate(v5) at (0.9239,-0.3827) {};
%
%	\coordinate(v6) at (0.9239,0.3827) {};
%
%	\coordinate(v7) at (0.3827,0.9239) {};
%
%
%	%Draw the chords of S.
%
%	\draw[chord] (v0) .. controls (-0.1913,0.4619) and (0.4619,0.1913) .. (v6);
%
%	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (0.4619,0.1913) .. (v6);
%
%	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (-0.1913,-0.4619) .. (v3);
%
%	\draw[chord] (v3) .. controls (-0.1913,-0.4619) and (0.4619,0.1913) .. (v6);
%     \draw[chord,dashed,red] (v1) .. controls (-0.46195,0.1913) and (0.1913,-0.4618) .. (v4);
%
%	\draw[chord] (v4) .. controls (0.1913,-0.4619) and (0.4619,0.1913) .. (v6);

%\end{scope}
%	\begin{scope}
%		\node[fit=(5537c97d-eab0-48ef-a029-ca4b20c5d388) (d19f4114-679c-4eb5-9dcf-92e746741109) (85185adf-dff5-4f28-a83e-eaedb69223d6) (d3bcdd21-4bce-450e-84e6-8f58e0928c31) (1ea6df32-d2cd-4a70-beaf-26e13a1a38ff) (19d57171-98fb-4974-8538-bc4227784e41) (31af1f0d-c811-430f-849a-9ebab5c34995) (52be68b8-a93b-4058-8525-7abd35d574bb)](polygon) {};
%	\end{scope}
%	\draw[thick,->,xshift=3cm] (0,0) -- (1,0);
%	\draw[thick,->,xshift=10.5cm] (0,0) -- (1,0);
\end{tikzpicture}

==> tree2.tikz <==
\begin{tikzpicture}
\begin{scope} [node/.style={circle,draw},xshift=-0.25cm,scale=0.75,yshift=1.8cm]
       \node (R-1) at (0, 1) [node] {$R$};
	\node (r-1) at (0, 0) [node] {$r$};
	\node (a-1) at (-1, -1) [node] {$a$};
	\node (0-1) at (-2, -2) [node] {$0$};
	\node (b-1) at (0, -2) [node] {$b'$};
	\node (c-1) at (-2.5, -4) [node] {$c$};
	\node (1-1) at (-3.5, -5) [node] {$1$};
	\node (2-1) at (-1.5, -5) [node] {$2$};
	\draw[-] (c-1) -- (1-1);
	\draw[-] (c-1) -- (2-1);
	\node (d-1) at (-1.5, -3) [node] {$d'$};
	\node (3-1) at (-0.5, -4) [node] {$3$};
	\node (e-1) at (1.5, -3) [node] {$e$};
	\node (4-1) at (.5, -4) [node] {$4$};
	\node (5-1) at (2.5, -4) [node] {$5$};
	\draw[-] (e-1) -- (4-1);
	\draw[-] (e-1) -- (5-1);
	\draw[-] (d-1) -- (3-1); 
	\draw[-] (d-1) -- (c-1);
	\draw[-] (b-1) -- (e-1);
	\draw[-] (b-1) -- (d-1);
	\draw[-] (a-1) -- (0-1);
	\draw[-] (a-1) -- (b-1);
	\node (6-1) at (1, -1) [node] {$6$};
	\draw[-] (r-1) -- (a-1);
	\draw[-] (r-1) -- (6-1);
	\draw[-] (r-1) -- (R-1);
\end{scope}
%	\begin{scope}
%		\node[fit=(5-1) (6-1) (3-1) (b-1) (0-1) (e-1) (4-1) (c-1) (r-1) (d-1) (2-1) (a-1) (1-1)](tree) {};
%	\end{scope}
\begin{scope} [chord/.style={blue,thick},scale=3.0,xshift=1.55cm,scale=0.75]
	% Define styles.
	% Set up the circle and its nodes.
	\draw (0,0) circle [radius=1];
\filldraw (-0.3827,0.9239) circle [radius=.02];
\filldraw (-0.9239,0.3827) circle [radius=.02];
\filldraw (-0.9239,-0.3827) circle [radius=.02];
\filldraw (-0.3827,-0.9239) circle [radius=.02];
\filldraw (0.3827,-0.9239) circle [radius=.02];
\filldraw (0.9239,-0.3827) circle [radius=.02];
\filldraw (0.9239,0.3827) circle [radius=.02];
\filldraw (0.3827,0.9239) circle [radius=.02];
	\node(root_arc) at (0.0000,1.3500) {};
	\node(625dfb4d-a87d-4528-a67e-0e7949ddcf30) at (0.0000,1.3500) {$R$};

	\node(05311042-d863-4ebe-b9ae-358c1e95b2ba) at (-0.9546,0.9546) {$0$};

	\node(d5881942-173c-4d96-ad3c-e32942bc0034) at (-1.3500,0.0000) {$1$};

	\node(965e1dfe-f4f8-4378-9b9a-5ef09e9b12f6) at (-0.9546,-0.9546) {$2$};

	\node(b486c7b1-0210-4339-b6a0-a567e9b286eb) at (-0.0000,-1.3500) {$3$};

	\node(e0764bdc-997b-4291-b469-dcf9f85146d7) at (0.9546,-0.9546) {$4$};

	\node(df6b9690-14ad-4a6c-bd10-c1157ffb7f58) at (1.3500,-0.0000) {$5$};

	\node(c3aee526-7fb8-47cd-98db-3452522a53ed) at (0.9546,0.9546) {$6$};

	\coordinate(v0) at (-0.3827,0.9239) {};

	\coordinate(v1) at (-0.9239,0.3827) {};

	\coordinate(v2) at (-0.9239,-0.3827) {};

	\coordinate(v3) at (-0.3827,-0.9239) {};

	\coordinate(v4) at (0.3827,-0.9239) {};

	\coordinate(v5) at (0.9239,-0.3827) {};

	\coordinate(v6) at (0.9239,0.3827) {};

	\coordinate(v7) at (0.3827,0.9239) {};


	%Draw the chords of S.

	\node(cb27984f-c623-46a5-ac86-e57495e1eedc) at (barycentric cs:v1=1,v2=0,v3=1) {$c$};
	\draw[-] (cb27984f-c623-46a5-ac86-e57495e1eedc) -- (d5881942-173c-4d96-ad3c-e32942bc0034);
	\draw[-] (cb27984f-c623-46a5-ac86-e57495e1eedc) -- (965e1dfe-f4f8-4378-9b9a-5ef09e9b12f6);
	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (-0.1913,-0.4619) .. (v3);

	\node(4994e559-186c-4152-9eb7-c29966c33fed) at (barycentric cs:v4=1,v5=0,v6=1) {$e$};
	\draw[-] (4994e559-186c-4152-9eb7-c29966c33fed) -- (e0764bdc-997b-4291-b469-dcf9f85146d7);
	\draw[-] (4994e559-186c-4152-9eb7-c29966c33fed) -- (df6b9690-14ad-4a6c-bd10-c1157ffb7f58);
	\draw[chord] (v4) .. controls (0.1913,-0.4619) and (0.4619,0.1913) .. (v6);

	\node(edbc1ee4-1bf8-43f5-93dd-7cd74b00c962) at (barycentric cs:v0=1,v3=2,v4=2) {$d'$};
	\draw[-] (edbc1ee4-1bf8-43f5-93dd-7cd74b00c962) -- (b486c7b1-0210-4339-b6a0-a567e9b286eb);
%	\draw[-] (edbc1ee4-1bf8-43f5-93dd-7cd74b00c962) -- (4994e559-186c-4152-9eb7-c29966c33fed);
%	\draw[chord] (v3) .. controls (-0.1913,-0.4619) and (0.4619,0.1913) .. (v6);


	\draw[-] (edbc1ee4-1bf8-43f5-93dd-7cd74b00c962) -- (b486c7b1-0210-4339-b6a0-a567e9b286eb);
	\draw[-] (edbc1ee4-1bf8-43f5-93dd-7cd74b00c962) -- (cb27984f-c623-46a5-ac86-e57495e1eedc);
	\draw[chord] (v1) .. controls (-0.46195,0.1913) and (0.1913,-0.4618) .. (v4); % new flipped edge
%	\draw[chord,dashed] (v1) .. controls (-0.46195,0.1913) and (0.1913,-0.4618) .. (v4); % new flipped edge

	\node(fe11d9e2-43e5-4967-92d7-db4627236891) at (barycentric cs:v0=1,v3=1,v5=1) {$b'$};
	\draw[-] (fe11d9e2-43e5-4967-92d7-db4627236891) -- (edbc1ee4-1bf8-43f5-93dd-7cd74b00c962);
	\draw[-] (fe11d9e2-43e5-4967-92d7-db4627236891) -- (4994e559-186c-4152-9eb7-c29966c33fed);
	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (0.4619,0.1913) .. (v6);

	\node(94549f3c-b8a8-4d70-9a7b-0e252093e28d) at (barycentric cs:v0=1,v1=3,v6=1) {$a$};
	\draw[-] (94549f3c-b8a8-4d70-9a7b-0e252093e28d) -- (05311042-d863-4ebe-b9ae-358c1e95b2ba);
	\draw[-] (94549f3c-b8a8-4d70-9a7b-0e252093e28d) -- (fe11d9e2-43e5-4967-92d7-db4627236891);
	\draw[chord] (v0) .. controls (-0.1913,0.4619) and (0.4619,0.1913) .. (v6);

	\node(06b9f71a-12cf-4107-87ef-5594132e1fee) at (barycentric cs:v0=1,v6=1,v7=0) {$r$};
	\draw[-] (06b9f71a-12cf-4107-87ef-5594132e1fee) -- (94549f3c-b8a8-4d70-9a7b-0e252093e28d);
	\draw[-] (06b9f71a-12cf-4107-87ef-5594132e1fee) -- (c3aee526-7fb8-47cd-98db-3452522a53ed);
	\draw[-] (06b9f71a-12cf-4107-87ef-5594132e1fee) -- (625dfb4d-a87d-4528-a67e-0e7949ddcf30);
\end{scope}
%	\begin{scope}
%		\node[fit=(05311042-d863-4ebe-b9ae-358c1e95b2ba) (625dfb4d-a87d-4528-a67e-0e7949ddcf30) (df6b9690-14ad-4a6c-bd10-c1157ffb7f58) (e0764bdc-997b-4291-b469-dcf9f85146d7) (c3aee526-7fb8-47cd-98db-3452522a53ed) (d5881942-173c-4d96-ad3c-e32942bc0034) (965e1dfe-f4f8-4378-9b9a-5ef09e9b12f6) (b486c7b1-0210-4339-b6a0-a567e9b286eb)](projection) {};
%	\end{scope}
%\begin{scope} [chord/.style={blue,thick},scale=3.0,xshift=6.5cm,scale=0.75]
%	% Define styles.
%	% Set up the circle and its nodes.
%	\draw (0,0) circle [radius=1];
%\filldraw (-0.3827,0.9239) circle [radius=.02];
%\filldraw (-0.9239,0.3827) circle [radius=.02];
%\filldraw (-0.9239,-0.3827) circle [radius=.02];
%\filldraw (-0.3827,-0.9239) circle [radius=.02];
%\filldraw (0.3827,-0.9239) circle [radius=.02];
%\filldraw (0.9239,-0.3827) circle [radius=.02];
%\filldraw (0.9239,0.3827) circle [radius=.02];
%\filldraw (0.3827,0.9239) circle [radius=.02];
%	\node(1ea6df32-d2cd-4a70-beaf-26e13a1a38ff) at (0.0000,1.1000) {$R$};
%
%	\node(19d57171-98fb-4974-8538-bc4227784e41) at (-0.7778,0.7778) {$0$};
%
%	\node(d19f4114-679c-4eb5-9dcf-92e746741109) at (-1.1000,0.0000) {$1$};
%
%	\node(85185adf-dff5-4f28-a83e-eaedb69223d6) at (-0.7778,-0.7778) {$2$};
%
%	\node(52be68b8-a93b-4058-8525-7abd35d574bb) at (-0.0000,-1.1000) {$3$};
%
%	\node(d3bcdd21-4bce-450e-84e6-8f58e0928c31) at (0.7778,-0.7778) {$4$};
%
%	\node(5537c97d-eab0-48ef-a029-ca4b20c5d388) at (1.1000,-0.0000) {$5$};
%
%	\node(31af1f0d-c811-430f-849a-9ebab5c34995) at (0.7778,0.7778) {$6$};
%
%        
%	\coordinate(v0) at (-0.3827,0.9239) {};
%
%	\coordinate(v1) at (-0.9239,0.3827) {};
%
%	\coordinate(v2) at (-0.9239,-0.3827) {};
%
%	\coordinate(v3) at (-0.3827,-0.9239) {};
%
%	\coordinate(v4) at (0.3827,-0.9239) {};
%
%	\coordinate(v5) at (0.9239,-0.3827) {};
%
%	\coordinate(v6) at (0.9239,0.3827) {};
%
%	\coordinate(v7) at (0.3827,0.9239) {};
%
%
%	%Draw the chords of S.
%
%	\draw[chord] (v0) .. controls (-0.1913,0.4619) and (0.4619,0.1913) .. (v6);
%
%	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (0.4619,0.1913) .. (v6);
%
%	\draw[chord] (v1) .. controls (-0.4619,0.1913) and (-0.1913,-0.4619) .. (v3);
%
%	\draw[chord,dashed,red] (v3) .. controls (-0.1913,-0.4619) and (0.4619,0.1913) .. (v6);
%
%	\draw[chord] (v4) .. controls (0.1913,-0.4619) and (0.4619,0.1913) .. (v6);
%	
%		\draw[chord] (v1) .. controls (-0.46195,0.1913) and (0.1913,-0.4618) .. (v4); % new flipped edge
%
%\end{scope}
%	\begin{scope}
%		\node[fit=(5537c97d-eab0-48ef-a029-ca4b20c5d388) (d19f4114-679c-4eb5-9dcf-92e746741109) (85185adf-dff5-4f28-a83e-eaedb69223d6) (d3bcdd21-4bce-450e-84e6-8f58e0928c31) (1ea6df32-d2cd-4a70-beaf-26e13a1a38ff) (19d57171-98fb-4974-8538-bc4227784e41) (31af1f0d-c811-430f-849a-9ebab5c34995) (52be68b8-a93b-4058-8525-7abd35d574bb)](polygon) {};
%	\end{scope}
%	\draw[thick,->,xshift=2cm] (0,0) -- (1,0);
%	\draw[thick,->,xshift=10.5cm] (0,0) -- (1,0);
\end{tikzpicture}
